Blockchain and Carbon Markets: Standards Overview

The increasing significance of sustainability considerations within both public spheres (such as policies and regulations) and private sectors (including voluntary commitments by major multinational corporations) underscores the imperative to harness cutting-edge technological advancements. This is essential to ensure that the momentum of this trend translates into tangible outcomes, thwarting phenomena like greenwashing and upholding high standards of integrity, all while expediting progress through automation. This paper focuses specifically on carbon markets, which, after enduring years of confusion and controversy, may finally be on the brink of converging toward internationally recognized minimum standards. Beginning with an introduction to fundamental concepts pertaining to carbon markets and Distributed Ledger Technologies (DLTs), the paper proceeds to dissect the challenges and opportunities within this burgeoning field. Its primary contribution lies in offering a comprehensive overview of recent developments across various initiatives (such as ICVCM, IETA/WorldBank/CAD Trust, IEEE/ISO) and providing a layered analysis of the entire ecosystem. This framework aids in understanding and prioritising future endeavours. Ultimately, the paper furnishes a set of recommendations aimed at bolstering scalability and fostering widespread adoption of best practices within international markets.

==> comments.txt <==
page 2
footnote for the table
things are too close

page 3 footnote for the page footnote is too close to the text

